Andromeda XXV -- a dwarf galaxy with a low central dark matter density

Andromeda (And) XXV has previously been reported as a dwarf spheroidal galaxy (dSph) with little-to-no dark matter. However, the uncertainties on this result were significant. In this study, we double the number of member stars and re-derive the kinematics and mass of And XXV. We find that And XXV has a systemic velocity of $\nu_\mathrm{r}=-107.7\pm1.0 \mathrm{~km s}^{-1}$ and a velocity dispersion of $\sigma_\nu=4.5\pm1.0\mathrm{~km s}^{-1}$. With this better constrained velocity dispersion, we derive a mass contained within the half-light radius of $M(r< r_\mathrm{h})=6.9^{+3.2}_{-2.8}\times10^6\mathrm{~M}_\odot$. This mass corresponds to a mass-to-light ratio of $\mathrm{[M/L]}_\mathrm{r_\mathrm{h}}=37^{+17}_{-15}\mathrm{~M}_\odot/\mathrm{L}_\odot$, demonstrating, for the first time, that And XXV has an unambiguous dark matter component. We also measure the metallicity of And XXV to be $\mathrm{[Fe/H]}=-1.9\pm0.1$$\mathrm{~}$dex, which is in agreement with previous results. Finally, we extend the analysis of And XXV to include mass modelling using GravSphere. We find that And XXV has a low central dark matter density, $\rho_\mathrm{DM}(150\mathrm{pc})= 2.7^{+1.8}_{-1.6}\times10^7\mathrm{~M}_\odot\mathrm{kpc}^{-3}$, making And XXV a clear outlier when compared to other Local Group (LG) dSphs of the similar stellar mass. In a companion paper, we will explore whether some combination of dark matter cusp-core transformations and/or tides can explain And XXV's low density.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
